Review of synergic meteor observations: linking the results from cameras, ionosondes, infrasound and seismic detectors

Joint evaluation of different meteor observation types support the better understanding of both the meteor phenomenon and the terrestrial atmosphere. Two types of examples are presented in this work, linking ionospheric effects to specific meteors, where almost one third of the meteors emerged at high altitudes were simultaneously recorded with an optical camera. Very few such observations have been realized yet. With a daytime fireball, the recorded infrasound effect and the atmospheric blast produced shock wave related small earthquakes were identified by a network of ground stations. The overview of these observational types highlights specific topics where substantial improvements and discoveries are expected in the near future.

==> Legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
